An Active-Sensing Approach to Channel Vector Subspace Estimation in mm-Wave Massive MIMO Systems

Millimeter-wave (mm-Wave) cellular systems are a promising option for a very high data rate communication because of the large bandwidth available at mm-Wave frequencies. Due to the large path-loss exponent in the mm-Wave range of the spectrum, directional beamforming with a large antenna gain is necessary at the transmitter, the receiver or both for capturing sufficient signal power. This in turn implies that fast and robust channel estimation plays a central role in systems performance since without a reliable estimate of the channel state the received signal-to-noise ratio (SNR) would be much lower than the minimum necessary for a reliable communication. In this paper, we mainly focus on single-antenna users and a multi-antenna base-station. We propose an adaptive sampling scheme to speed up the user's signal subspace estimation. In our scheme, the beamforming vector for taking every new sample is adaptively selected based on all the previous beamforming vectors and the resulting output observations. We apply the theory of optimal design of experiments in statistics to design an adaptive algorithm for estimating the signal subspace of each user. The resulting subspace estimates for different users can be exploited to efficiently communicate to the users and to manage the interference. We cast our proposed algorithm as low-complexity optimization problems, and illustrate its efficiency via numerical simulations.

==> C_svd.txt <==
subspace svd 
1.0000e+00   1.0353e+01
   2.0000e+00   9.3925e+00
   3.0000e+00   1.7730e-01
   4.0000e+00   7.5719e-02
   5.0000e+00   8.6591e-04
   6.0000e+00   1.5776e-04
   7.0000e+00   1.7227e-06
   8.0000e+00   1.3075e-07
   9.0000e+00   1.8429e-09
   1.0000e+01   5.8187e-11
   1.1000e+01   2.9901e-12
   1.2000e+01   1.9226e-12
   1.3000e+01   1.9060e-12
   1.4000e+01   1.8916e-12
   1.5000e+01   1.8861e-12
   1.6000e+01   1.8811e-12
   1.7000e+01   1.8781e-12
   1.8000e+01   1.8712e-12
   1.9000e+01   1.8660e-12
   2.0000e+01   1.8421e-12


==> M20SNR-10REP10.txt <==
iter 	metric
1 	0.006007
2 	0.006007
3	 0.006007
4	 0.006007
5	0.00584728
6	0.00584728
7	0.00584728
8	0.00584728
9	0.00584728
10	0.64297
11	0.945553
12	0.887426
13	0.885121
14	0.884761
15	0.901518
16	0.898205
17	0.899225
18	0.900274
19	0.901342
20	0.900722
21	0.903697
22	0.914803
23	0.917351
24	0.917343
25	0.92058
26	0.929128
27	0.89406
28	0.932466
29	0.931388
30	0.929669
31	0.92985
32	0.929714
33	0.938398
34	0.938385
35	0.937042
36	0.936447
37	0.935101
38	0.934223
39	0.933712
41	0.932971
42	0.934935

==> M20SNR-10REP10_exh.txt <==
iter 	metric
1.0000         0
    2.0000         0
    3.0000         0
    4.0000         0
    5.0000         0
    6.0000         0
    7.0000         0
    8.0000    0.2766
    9.0000    0.3081
   10.0000    0.2751
   11.0000    0.3201
   12.0000    0.2751
   13.0000    0.3212
   14.0000    0.2542
   15.0000    0.3478
   16.0000    0.3087
   17.0000    0.4080
   18.0000    0.3711
   19.0000    0.4431
   20.0000    0.4050
   21.0000    0.4056
   22.0000    0.3897
   23.0000    0.4284
   24.0000    0.4124
   25.0000    0.4764
   26.0000    0.4225
   27.0000    0.4835
   28.0000    0.4624
   29.0000    0.4874
   30.0000    0.4315
   31.0000    0.4711
   32.0000    0.4658
   33.0000    0.5068
   34.0000    0.4656
   35.0000    0.4876
   36.0000    0.4500
   37.0000    0.5008
   38.0000    0.4832
   39.0000    0.5144
   40.0000    0.4822

==> M20SNR-20REP10.txt <==
iter 	metric
1	0.015296
2	0.015296
3	0.015296
4	0.015296
5	0.02033
6	0.0238493
7	0.0104912
8	0.0101406
9	0.00992557
10	0.00767781
11	0.00776543
12	0.00771223
13	0.00771014
14	0.00772443
15	0.00766016
16	0.00916041
17	0.0114292
18	0.012247
19	0.0274679
20	0.0286278
21	0.0318575
22	0.0375704
23	0.0549687
24	0.110117
25	0.183157
26	0.76081
27 	0.631198
28	0.629244
29	0.683404
30	0.685731
31	0.711883
32	0.712904
33	0.713717
34	0.710674
35	0.710604
36	0.710844
37	0.705244
38	0.705753
39	0.712778
40	0.811049
41	0.76096
42	0.8512259
43	0.842023
44	0.859361


==> M20SNR-20REP10_exh.txt <==
iter 	metric
1.0000         0
    2.0000    0.0
    3.0000    0.0
    4.0000    0.0
    5.0000    0.0
    6.0000    0.01
    7.0000    0.01
    8.0000    0.01
    9.0000    0.1398
   10.0000    0.1298
   11.0000    0.1398
   12.0000    0.1498
   13.0000    0.2715
   14.0000    0.2875
   15.0000    0.1245
   16.0000    0.1710
   17.0000    0.0999
   18.0000    0.0982
   19.0000    0.1159
   20.0000    0.1469
   21.0000    0.1523
   22.0000    0.1586
   23.0000    0.1681
   24.0000    0.1553
   25.0000    0.1641
   26.0000    0.1546
   27.0000    0.1721
   28.0000    0.1516
   29.0000    0.1876
   30.0000    0.1980
   31.0000    0.2141
   32.0000    0.2137
   33.0000    0.2146
   34.0000    0.2617
   35.0000    0.2146
   36.0000    0.2150
   37.0000    0.1991
   38.0000    0.1992
   39.0000    0.1911
   40.0000    0.1911

==> M20SNR0REP10.txt <==
iter metric
1.0000         0
    2.0000         0
    3.0000         0
    4.0000    0.6695
    5.0000    0.7264
    6.0000    0.8823
    7.0000    0.8955
    8.0000    0.8910
    9.0000    0.8870
   10.0000    0.8868
   11.0000    0.8845
   12.0000    0.9237
   13.0000    0.9334
   14.0000    0.9341
   15.0000    0.9342
   16.0000    0.7701
   17.0000    0.8082
   18.0000    0.9199
   19.0000    0.9292
   20.0000    0.9300
   21.0000    0.9318
   22.0000    0.9325
   23.0000    0.9056
   24.0000    0.9044
   25.0000    0.9608
   26.0000    0.9663
   27.0000    0.9948
   28.0000    0.9925
   29.0000    0.9912
   30.0000    0.9911
   31.0000    0.9811
   33.0000    0.9760
   34.0000    0.9760
   35.0000    0.9760
   36.0000    0.9760
   37.0000    0.9760
   38.0000    0.9760
   39.0000    0.9760
   40.0000    0.9760
   41.0000    0.9760
   
   

==> M20SNR0REP10_exh.txt <==
iter metric
1.0000         0
    2.0000         0
    3.0000         0
    4.0000         0
    5.0000         0
    6.0000         0
    7.0000         0
    8.0000    0.8052
    9.0000    0.8167
   10.0000    0.8166
   11.0000    0.8359
   12.0000    0.8359
   13.0000    0.8537
   14.0000    0.8537
   15.0000    0.8685
   16.0000    0.8685
   17.0000    0.8920
   18.0000    0.8920
   19.0000    0.8996
   20.0000    0.8996
   21.0000    0.9142
   22.0000    0.9142
   23.0000    0.9284
   24.0000    0.9284
   25.0000    0.9509
   26.0000    0.9509
   27.0000    0.9501
   28.0000    0.9501
   29.0000    0.9437
   30.0000    0.9437
   31.0000    0.9509
   32.0000    0.9509
   33.0000    0.9504
   34.0000    0.9504
   35.0000    0.9647
   36.0000    0.9647
   37.0000    0.9575
   38.0000    0.9575
   39.0000    0.9575
   40.0000    0.9575
